PEM: Representing Binary Program Semantics for Similarity Analysis via a Probabilistic Execution Model

Binary similarity analysis determines if two binary executables are from the same source program. Existing techniques leverage static and dynamic program features and may utilize advanced Deep Learning techniques. Although they have demonstrated great potential, the community believes that a more effective representation of program semantics can further improve similarity analysis. In this paper, we propose a new method to represent binary program semantics. It is based on a novel probabilistic execution engine that can effectively sample the input space and the program path space of subject binaries. More importantly, it ensures that the collected samples are comparable across binaries, addressing the substantial variations of input specifications. Our evaluation on 9 real-world projects with 35k functions, and comparison with 6 state-of-the-art techniques show that PEM can achieve a precision of 96% with common settings, outperforming the baselines by 10-20%.

==> discussion-notes.txt <==
Discussion notes on Apr 27 Wed


In this discussion we talked about the main technique and how to organize the motivation example.

Techniques:

- Path distribution
    * Associate probability with length of semantic features. 
    * Probabilistic guarantee of consistent distributed paths
    * (In impl.) use KDE as a quick implementation
    * (TODO) distinguish prior distribution and observed distribution

- Input value distribution
    * Explain why certain values are better than others
    * How much effects do different values have
    * Value profiling

- Probabilistic memory model
    * Model stack memory and heap memory allocation
    * How to deal with invalid memory access (PMP-like techniques)

- Output value distribution
    * (Observed distribution vs Prior distribution)
    * Four categories of values (external/internal * common/uncommon) (use radar graphs)
    * Frequency of values (use match matrices)

Motivation example:
Use two pairs of functions. That is, give three functions, A0 A3 and B3.
A0,A3 are compiled from the same function; B3 is another function.

- Fuzzing based techniques: coverage
- Blex: no memory handling; cannot capture complex (long-distance) behaviors
- Attention based methods: (TODO) explain the model
- Our technique:
    * Dynamic behaviors: values
    * Path distribution: consistent coverage with probability
    * Probabilistic Memory modeling: capture complex behavior


==> eval-plan.txt <==
This is our draft evaluation plan (extracted from emails on Apr20)

I propose the following evaluation plan:

1. About the dataset:

Let’s use two datasets: 

1. the first one contains only coreutils. We use it to compare our system with BLEX and IMF (In-Memory Fuzzing).

2. The second dataset contains the TREX dataset (except for Libmicrohttpd and LibTomCrypt, I’ll explain it). We use it to compare our system with TREX, and the SoK paper How Machine Learning Is Solving the Binary Function Similarity Problem. 

Miscs:
+ I exclude Libmicrohttpd and LibTomCrypt from the TREX dataset because these two binaries are relocatable ELF files. They haven’t been relocated and thus CANNOT be executed. We can argue such binaries contain symbol information and relocation information. One doesn’t have to use complex technique to do binary analysis on them since these files are required to contain symbol names. 

+ Also, note that our comparison mainly focus on cross-optimizations. We currently exclude binaries with different versions and binaries on different platforms.

2. About the evaluation:

Performance:
RQ1: How our distribution things help (compared with execution-based methods):
For the first dataset, we compile each project with (2 compilers x 3 options), and calculate pr@1.

RQ2: How our technique advances compared with sota data-driven methods:
For the second dataset, for each project, we select (1 compiler x 3 options). The dataset does not provide information about the compiler.
Then we following the setup of the SoK paper, sampling 1:10. And show how our technique advances.

RQ3: How our tool achieves better performance in real-world scenario (and why it matters):
After that, we discuss how sampling ratio changes the performance dramatically. 
We use TREX as the representative data-driven tool and compare under 1:1, 1:5, 1:10, 1:50, 1:100, and natural ratio (typically ~1:1000).
I plan to argue the natural ratio in this way: In real scenario, the tool at least needs to select the matched function from all other functions in the same library.

RQ4: Ablation study: How each part of our system contributes to the final results:
We show how the distribution of values and paths affects the result. (I’m still working on how to abstract the distribution.)
We use Coreutils as the example and show how the pr@1, pr@10, and unique match rate changes while we alter the distribution.

That’s my current plan for the evaluation. 
If we have more time after doing these, let’s add a case study that uses our tool to fine-tune TREX and see how that helps.
If we don’t have that much time, let's add a case study about how the pr@1 changes for different methods under complex compiler flags. 

==> records/record0.txt <==
ROUND 900
LOOP 30
const uint32_t SAMPLER_RECORD_MAGIC = 2;
const int32_t MUTATION_LEVEL_MAGIC = 2;
const int32_t MAX_BB_NUMBER = 6000;
const int32_t SECOND_LOOP_MAGIC = 10;
const int32_t STRING_LEN_MAGIC = 23;
const char* STRING_LIB_MAGIC = "str";
const char* MEM_LIB_MAGIC = "mem";
const int32_t MAX_OVERALL_SEMANTICS = 24000;
<This version has the off-by-one bug!>
===============OVERALL=============
zeros: 68/1325=0.051321
correct/max: 639/1257
PR1:0.508353
zeros: 68/1325=0.051321
correct/max: 525/1257
SINGLE:0.417661
zeros: 68/1325=0.051321
correct/max: 884/1257
PR10:0.703262
ROC:0.898221
===============END of OVERALL=============
===============LITERAL=============
zeros: 559/1325=0.421887
correct/max: 579/766
PR1:0.755875
zeros: 559/1325=0.421887
correct/max: 375/766
SINGLE:0.489556
zeros: 559/1325=0.421887
correct/max: 682/766
PR10:0.890339
ROC:0.752651
===============END of LITERAL=============
===============LIB_CALL=============
zeros: 177/1325=0.133585
correct/max: 699/1148
PR1:0.608885
zeros: 177/1325=0.133585
correct/max: 308/1148
SINGLE:0.268293
zeros: 177/1325=0.133585
correct/max: 826/1148
PR10:0.719512
ROC:0.864252
===============END of LIB_CALL=============
===============VALUES=============
zeros: 104/1325=0.078491
correct/max: 340/1221
PR1:0.278460
zeros: 104/1325=0.078491
correct/max: 211/1221
SINGLE:0.172809
zeros: 104/1325=0.078491
correct/max: 569/1221
PR10:0.466011
ROC:0.842237
===============END of VALUES=============
===============OPT=============
zeros: 68/1325=0.051321
correct/max: 784/1257
PR1:0.623707
zeros: 68/1325=0.051321
correct/max: 673/1257
SINGLE:0.535402
zeros: 68/1325=0.051321
correct/max: 986/1257
PR10:0.784407
ROC:0.913137
===============END of OPT=============



==> records/record1.txt <==
ROUND 300
LOOP 30
const uint32_t SAMPLER_RECORD_MAGIC = 2;
const int32_t MUTATION_LEVEL_MAGIC = 2;
const int32_t MAX_BB_NUMBER = 8000;
const int32_t SECOND_LOOP_MAGIC = 10;
const int32_t STRING_LEN_MAGIC = 23;
const char* STRING_LIB_MAGIC = "str";
const char* MEM_LIB_MAGIC = "mem";
const int32_t MAX_OVERALL_SEMANTICS = _;

<This version has the off-by-one bug!>
SAMPLED OPENSSL CL0/GCC3

===============LITERAL=============
zeros: 2011/5408=0.371857
correct/max: 3104/3397
PR1:0.913747
zeros: 2011/5408=0.371857
correct/max: 3067/3397
SINGLE:0.902855
zeros: 2011/5408=0.371857
correct/max: 3419/3397
PR10:1.006476
ROC:0.735442
===============END of LITERAL=============
===============LIB_CALL=============
zeros: 1407/5408=0.260170
correct/max: 2658/4001
PR1:0.664334
zeros: 1407/5408=0.260170
correct/max: 2335/4001
SINGLE:0.583604
zeros: 1407/5408=0.260170
correct/max: 4099/4001
PR10:1.024494
ROC:0.729523
===============END of LIB_CALL=============
===============VALUES=============
zeros: 670/5408=0.123891
correct/max: 4368/4738
PR1:0.921908
zeros: 670/5408=0.123891
correct/max: 4328/4738
SINGLE:0.913466
zeros: 670/5408=0.123891
correct/max: 4782/4738
PR10:1.009287
ROC:0.853817
===============END of VALUES=============
===============OPT=============
zeros: 601/5408=0.111132
correct/max: 4310/4807
PR1:0.896609
zeros: 601/5408=0.111132
correct/max: 4282/4807
SINGLE:0.890784
zeros: 601/5408=0.111132
correct/max: 4852/4807
PR10:1.009361
ROC:0.849116
===============END of OPT=============


OPENSSL CL0/GCC3
===============OVERALL=============
zeros: 601/5409=0.111111
correct/max: 2101/4808
PR1:0.436980
zeros: 601/5409=0.111111
correct/max: 1270/4808
SINGLE:0.264143
zeros: 601/5409=0.111111
correct/max: 2964/4808
PR10:0.616473
ROC:0.866683
===============END of OVERALL=============
===============LITERAL=============
zeros: 2011/5409=0.371788
correct/max: 1411/3398
PR1:0.415244
zeros: 2011/5409=0.371788
correct/max: 626/3398
SINGLE:0.184226
zeros: 2011/5409=0.371788
correct/max: 1841/3398
PR10:0.541789
ROC:0.734978
===============END of LITERAL=============
===============LIB_CALL=============
zeros: 1407/5409=0.260122
correct/max: 740/4002
PR1:0.184908
zeros: 1407/5409=0.260122
correct/max: 81/4002
SINGLE:0.020240
zeros: 1407/5409=0.260122
correct/max: 829/4002
PR10:0.207146
ROC:0.728396
===============END of LIB_CALL=============
===============VALUES=============
zeros: 670/5409=0.123868
correct/max: 1791/4739
PR1:0.377928
zeros: 670/5409=0.123868
correct/max: 992/4739
SINGLE:0.209327
zeros: 670/5409=0.123868
correct/max: 2730/4739
PR10:0.576071
ROC:0.854103
===============END of VALUES=============
===============OPT=============
zeros: 601/5409=0.111111
correct/max: 2125/4808
PR1:0.441972
zeros: 601/5409=0.111111
correct/max: 1296/4808
SINGLE:0.269551
zeros: 601/5409=0.111111
correct/max: 2868/4808
PR10:0.596506
ROC:0.848553
===============END of OPT=============



==> records/record2.txt <==
const int32_t SAMPLER_ROUND_MAGIC = 400;
const uint32_t SAMPLER_LOOP_TIME_MAGIC = 20;
const uint32_t SAMPLER_RECORD_MAGIC = 2;
const int32_t MUTATION_LEVEL_MAGIC = 2;
const int32_t MAX_BB_NUMBER = 6000;
const int32_t SECOND_LOOP_MAGIC = 10;
const int32_t STRING_LEN_MAGIC = 23;
const char* STRING_LIB_MAGIC = "str";
const char* MEM_LIB_MAGIC = "mem";
const int32_t MAX_OVERALL_SEMANTICS = 24000;

<This version has the off-by-one bug!>
COREUTILS CL0/GCC3
===============OVERALL=============
zeros: 67/1325=0.050566
correct/max: 673/1258
PR1:0.534976
zeros: 67/1325=0.050566
correct/max: 557/1258
SINGLE:0.442766
zeros: 67/1325=0.050566
correct/max: 908/1258
PR10:0.721781
ROC:0.905084
===============END of OVERALL=============
===============LITERAL=============
zeros: 559/1325=0.421887
correct/max: 566/766
PR1:0.738903
zeros: 559/1325=0.421887
correct/max: 358/766
SINGLE:0.467363
zeros: 559/1325=0.421887
correct/max: 672/766
PR10:0.877285
ROC:0.753350
===============END of LITERAL=============
===============LIB_CALL=============
zeros: 176/1325=0.132830
correct/max: 665/1149
PR1:0.578764
zeros: 176/1325=0.132830
correct/max: 290/1149
SINGLE:0.252393
zeros: 176/1325=0.132830
correct/max: 808/1149
PR10:0.703220
ROC:0.864425
===============END of LIB_CALL=============
===============VALUES=============
zeros: 104/1325=0.078491
correct/max: 374/1221
PR1:0.306306
zeros: 104/1325=0.078491
correct/max: 223/1221
SINGLE:0.182637
zeros: 104/1325=0.078491
correct/max: 591/1221
PR10:0.484029
ROC:0.848857
===============END of VALUES=============
===============OPT=============
zeros: 67/1325=0.050566
correct/max: 774/1258
PR1:0.615262
zeros: 67/1325=0.050566
correct/max: 668/1258
SINGLE:0.531002
zeros: 67/1325=0.050566
correct/max: 996/1258
PR10:0.791733
ROC:0.914108
===============END of OPT=============



CURL CL0/GCC3

===============OVERALL=============
zeros: 19/159=0.119497
correct/max: 108/140
PR1:0.771429
zeros: 19/159=0.119497
correct/max: 91/140
SINGLE:0.650000
zeros: 19/159=0.119497
correct/max: 132/140
PR10:0.942857
ROC:0.882136
===============END of OVERALL=============
===============LITERAL=============
zeros: 70/159=0.440252
correct/max: 82/89
PR1:0.921348
zeros: 70/159=0.440252
correct/max: 68/89
SINGLE:0.764045
zeros: 70/159=0.440252
correct/max: 86/89
PR10:0.966292
ROC:0.764768
===============END of LITERAL=============
===============LIB_CALL=============
zeros: 36/159=0.226415
correct/max: 101/123
PR1:0.821138
zeros: 36/159=0.226415
correct/max: 45/123
SINGLE:0.365854
zeros: 36/159=0.226415
correct/max: 113/123
PR10:0.918699
ROC:0.811347
===============END of LIB_CALL=============
===============VALUES=============
zeros: 30/159=0.188679
correct/max: 69/129
PR1:0.534884
zeros: 30/159=0.188679
correct/max: 51/129
SINGLE:0.395349
zeros: 30/159=0.188679
correct/max: 111/129
PR10:0.860465
ROC:0.806994
===============END of VALUES=============
===============OPT=============
zeros: 19/159=0.119497
correct/max: 110/140
PR1:0.785714
zeros: 19/159=0.119497
correct/max: 98/140
SINGLE:0.700000
zeros: 19/159=0.119497
correct/max: 131/140
PR10:0.935714
ROC:0.893671
===============END of OPT=============
